Bull Bear Balance: A Cluster Analysis of Socially Informed Financial Volatility

Using a method rooted in information theory, we present results that have identified a large set of stocks for which social media can be informative regarding financial volatility. By clustering stocks based on the joint feature sets of social and financial variables, our research provides an important contribution by characterizing the conditions in which social media signals can lead financial volatility. The results indicate that social media is most informative about financial market volatility when the ratio of bullish to bearish sentiment is high, even when the number of messages is low. The robustness of these findings is verified across 500 stocks from both NYSE and NASDAQ exchanges. The reported results are reproducible via an open-source library for social-financial analysis made freely available.

==> BullBearBalance - ArXiv/Tables/exp_config.txt <==
\begin{table}[h]
\centering
\caption{Experimental Configuration}
\label{configuration}
\begin{tabular}{lp{6cm}}
\toprule
\textbf{Application} & \textbf{Feature set} \\ \midrule
Mutual Information & \{log true range (\textbf{29} in Table \ref{finvariables}), PCA sentiment change (\textbf{15} in Table \ref{sentvariables})\} \\ 
K-means & \{max. surplus perc., max. $MI$, position of optimal lag (1-10), market cap., log returns, bull minus bear sentiment intensity, total messages, volume of trades, log bullish intensity, number of positive lags, log true range\} \\
Radar plot & \{max. surplus perc., log true range, volume of trades, log returns, total messages, bull minus bear sentiment intensity, market cap., number of positive lags, position of optimal lag (1-10), max. $MI$\} \\ \bottomrule
\end{tabular}
\end{table}


==> BullBearBalance - ArXiv/Tables/fin_config.txt <==
\begin{table}[h]
    \centering
    \caption{Data Configuration}
    \label{metadata}
    \begin{tabular}{p{2cm}p{5cm}}
    \toprule
    \textbf{Dimension} & \textbf{Value} \\ \midrule
    Start date & 01-01-2012 \\
    End date & 01-01-2016 \\
    % Length & 4 years \\
    Exchanges & \{NASDAQ, NYSE\} \\
    Stocks & Top 250 by largest market capitalization.
    \\ \bottomrule
    \end{tabular}
\end{table}

==> BullBearBalance - ArXiv/Tables/fin_variables.txt <==
\begin{table}[h]
    \centering
    \caption{Financial Features}
    \label{finvariables}
    \begin{tabular}{llp{6cm}}
    \toprule
     & \textbf{Feature} & \textbf{Description} \\ \midrule
    16 & \texttt{OPEN} & daily opening price\\
    17 & \texttt{HIGH} & daily high price \\
    18 & \texttt{LOW} & daily low price\\
    19 & \texttt{CLOSE} & daily closing price\\
    20 & \texttt{VOLUME} & financial volume, number of daily trades \\
    21 & \texttt{LOG\_RETURN} & percent change in log close price \\
    22 & \texttt{LOG\_CLOSE} & log closing price\\
    23 & \texttt{LOG\_HIGH} & log daily high price \\
    24 & \texttt{LOG\_LOW} & log daily low price \\
    25 & \texttt{VOLATILITY\_1} & the absolute value of the difference between 22 and 24 \\
    26 & \texttt{VOLATILITY\_2} & the absolute value of the difference between 22 and the previous day's 21 \\ 
    27 & \texttt{VOLATILITY\_3} & the absolute value of the daily difference between 24 and the previous day's 21 \\
    28 & \texttt{TR} & the max between 25, 26, and 27 \\
    29 & \texttt{LOG\_VOLUME\_DIFF} & log daily difference in 20 \\
    30 & \texttt{LOG\_TR\_DIFF} & log daily difference in 28 \\
    \bottomrule
    \end{tabular}
\end{table}


==> BullBearBalance - ArXiv/Tables/nas_list.txt <==
\begin{longtable}{rlccccc}
\caption{NASDAQ Significant Leading Companies}\label{tb:nasdaq}\\
  \hline
 & Symbol & Max\_Surplus & Max\_Lag & Avg\_Surplus & Count & Sector \\ 
  \hline
1 & AAL & 5.98 &  -7 & 0.60 &   1 & Transportation \\ 
  2 & ACGL & 16.46 & -10 & 5.86 &   6 & Finance \\ 
  3 & ACWI & 76.02 & -10 & 8.78 &   2 & n/a \\ 
  4 & ADBE & 23.44 &  -1 & 2.34 &   1 & Technology \\ 
  5 & AFSI & 0.36 &  -1 & 0.04 &   1 & Finance \\ 
  6 & AKAM & 15.02 &  -1 & 1.50 &   1 & Miscellaneous \\ 
  7 & ANSS & 2.54 &  -1 & 0.25 &   1 & Technology \\ 
  8 & ASML & 20.80 &  -1 & 2.08 &   1 & Technology \\ 
  9 & BBBY & 30.15 &  -1 & 3.01 &   1 & Consumer Services \\ 
  10 & BUFF & 8.83 &  -3 & 0.88 &   1 & Consumer Non-Durables \\ 
  11 & CA & 149.77 &  -7 & 44.00 &   7 & Technology \\ 
  12 & CASY & 9.28 &  -1 & 0.93 &   1 & Consumer Durables \\ 
  13 & CDNS & 2.66 & -10 & 0.34 &   2 & Technology \\ 
  14 & CG & 17.93 &  -2 & 4.07 &   3 & Finance \\ 
  15 & CINF & 22.04 &  -7 & 3.01 &   2 & Finance \\ 
  16 & CMCSA & 6.33 &  -1 & 0.63 &   1 & Consumer Services \\ 
  17 & CME & 16.55 &  -1 & 1.65 &   1 & Finance \\ 
  18 & COST & 16.93 &  -4 & 2.84 &   3 & Consumer Services \\ 
  19 & CSAL & 21.08 & -10 & 2.14 &   2 & Consumer Services \\ 
  20 & CSGP & 22.04 &  -1 & 3.57 &   4 & Miscellaneous \\ 
  21 & CTAS & 28.09 &  -1 & 3.81 &   2 & Consumer Non-Durables \\ 
  22 & CTXS & 2.61 &  -1 & 0.26 &   1 & Technology \\ 
  23 & DISCB & 9.46 &  -3 & 1.17 &   2 & Consumer Services \\ 
  24 & DISCK & 0.72 &  -2 & 0.07 &   1 & Consumer Services \\ 
  25 & DOX & 52.25 &  -7 & 9.85 &   5 & Technology \\ 
  26 & EA & 16.98 &  -1 & 1.70 &   1 & Technology \\ 
  27 & ERIE & 3.85 &  -9 & 0.38 &   1 & Finance \\ 
  28 & EWBC & 34.58 &  -3 & 12.88 &   6 & Finance \\ 
  29 & FANG & 3.40 &  -8 & 0.59 &   2 & Energy \\ 
  30 & FB & 18.25 &  -1 & 1.82 &   1 & Technology \\ 
  31 & FFIV & 22.07 &  -1 & 2.21 &   1 & Technology \\ 
  32 & FISV & 4.59 & -10 & 0.46 &   1 & Technology \\ 
  33 & FITB & 26.25 &  -6 & 5.68 &   3 & Finance \\ 
  34 & FOXA & 13.71 &  -1 & 1.37 &   1 & Consumer Services \\ 
  35 & FTNT & 20.34 &  -1 & 2.03 &   1 & Technology \\ 
  36 & GLPI & 5.94 &  -8 & 1.51 &   3 & Consumer Services \\ 
  37 & GNTX & 1.81 &  -1 & 0.18 &   1 & Capital Goods \\ 
  38 & HAS & 30.73 &  -7 & 14.56 &   6 & Consumer Non-Durables \\ 
  39 & HDS & 11.63 &  -1 & 1.33 &   2 & Consumer Services \\ 
  40 & HOLX & 1.81 &  -1 & 0.18 &   1 & Health Care \\ 
  41 & HSIC & 20.18 &  -1 & 3.47 &   2 & Health Care \\ 
  42 & IBKR & 2.55 &  -1 & 0.26 &   1 & Finance \\ 
  43 & INFO & 108.15 &  -7 & 32.00 &   4 & Technology \\ 
  44 & INTU & 4.26 &  -5 & 1.01 &   4 & Technology \\ 
  45 & JBHT & 12.73 &  -1 & 1.27 &   1 & Transportation \\ 
  46 & JD & 38.70 &  -5 & 12.18 &   6 & Consumer Services \\ 
  47 & JKHY & 20.47 &  -8 & 4.89 &   6 & Technology \\ 
  48 & KLAC & 5.28 &  -1 & 0.53 &   1 & Capital Goods \\ 
  49 & LBRDA & 14.82 &  -1 & 1.57 &   2 & Consumer Services \\ 
  50 & LBTYA & 8.17 &  -1 & 0.82 &   1 & Consumer Services \\ 
  51 & LBTYB & 40.41 &  -7 & 12.91 &   7 & Consumer Services \\ 
  52 & LBTYK & 19.43 &  -7 & 3.04 &   2 & Consumer Services \\ 
  53 & LILA & 35.42 & -10 & 3.54 &   1 & Consumer Services \\ 
  54 & LILAK & 39.67 &  -7 & 8.16 &   3 & Consumer Services \\ 
  55 & LVNTA & 26.84 &  -1 & 4.91 &   4 & Consumer Services \\ 
  56 & MAR & 27.35 &  -7 & 5.02 &   2 & Consumer Services \\ 
  57 & MIDD & 11.30 &  -1 & 1.50 &   2 & Technology \\ 
  58 & MNST & 13.12 &  -2 & 1.31 &   1 & Consumer Non-Durables \\ 
  59 & MSCC & 25.80 &  -7 & 5.98 &   5 & Technology \\ 
  60 & NTAP & 26.26 &  -1 & 2.63 &   1 & Technology \\ 
  61 & NTRS & 11.51 &  -1 & 1.15 &   1 & Finance \\ 
  62 & NWS & 44.64 &  -4 & 11.26 &   5 & Consumer Services \\ 
  63 & NWSA & 3.65 &  -1 & 0.36 &   1 & Consumer Services \\ 
  64 & ON & 24.65 &  -2 & 4.50 &   2 & Technology \\ 
  65 & ORLY & 21.53 &  -1 & 2.15 &   1 & Consumer Services \\ 
  66 & PACW & 4.40 &  -8 & 0.44 &   1 & Finance \\ 
  67 & PAYX & 21.76 &  -1 & 2.18 &   1 & Consumer Services \\ 
  68 & PBCT & 17.27 &  -4 & 3.10 &   3 & Finance \\ 
  69 & PDCO & 34.06 &  -1 & 3.93 &   2 & Health Care \\ 
  70 & PPC & 48.37 &  -5 & 18.08 &   5 & Consumer Non-Durables \\ 
  71 & PYPL & 0.15 &  -9 & 0.01 &   1 & Miscellaneous \\ 
  72 & QCOM & 21.89 &  -1 & 2.19 &   1 & Technology \\ 
  73 & QGEN & 38.94 &  -1 & 7.80 &   3 & Health Care \\ 
  74 & QVCA & 17.89 &  -4 & 6.90 &   5 & Consumer Services \\ 
  75 & RYAAY & 4.68 &  -6 & 0.55 &   2 & Transportation \\ 
  76 & SABR & 35.74 &  -1 & 3.57 &   1 & Technology \\ 
  77 & SBAC & 17.38 &  -1 & 3.00 &   2 & Consumer Services \\ 
  78 & SCZ & 42.50 &  -7 & 8.77 &   5 & n/a \\ 
  79 & SIVB & 30.48 &  -6 & 7.09 &   4 & Finance \\ 
  80 & SNH & 41.11 &  -5 & 4.50 &   2 & Consumer Services \\ 
  81 & SNPS & 13.11 &  -1 & 1.31 &   1 & Technology \\ 
  82 & SSNC & 18.27 &  -1 & 2.93 &   3 & Technology \\ 
  83 & STLD & 11.49 &  -6 & 1.15 &   1 & Basic Industries \\ 
  84 & SYMC & 1.92 &  -1 & 0.19 &   1 & Technology \\ 
  85 & TEAM & 219.09 & -10 & 76.32 &   4 & Technology \\ 
  86 & TFSL & 2.09 &  -1 & 0.21 &   1 & Finance \\ 
  87 & TROW & 2.61 &  -8 & 0.52 &   3 & Finance \\ 
  88 & TSCO & 0.26 &  -1 & 0.03 &   1 & Consumer Services \\ 
  89 & UHAL & 17.33 &  -9 & 1.73 &   1 & Consumer Services \\ 
  90 & ULTI & 24.29 &  -1 & 3.35 &   3 & Technology \\ 
  91 & VCIT & 69.82 &  -8 & 13.20 &   4 & n/a \\ 
  92 & VIP & 9.70 &  -4 & 0.97 &   1 & Public Utilities \\ 
  93 & VRSK & 7.91 &  -6 & 0.79 &   1 & Technology \\ 
  94 & VRSN & 13.25 &  -1 & 1.32 &   1 & Technology \\ 
  95 & VXUS & 11.17 &  -2 & 1.71 &   3 & n/a \\ 
  96 & WDC & 5.33 &  -1 & 0.53 &   1 & Technology \\ 
  97 & WFM & 53.08 &  -1 & 5.31 &   1 & Consumer Services \\ 
  98 & WOOF & 5.13 &  -8 & 0.54 &   2 & Consumer Non-Durables \\ 
  99 & Z & 43.88 &  -1 & 17.12 &   9 & Miscellaneous \\ 
  100 & ZG & 85.96 &  -9 & 18.36 &   4 & Miscellaneous \\ 
  101 & ZION & 31.92 &  -1 & 3.66 &   3 & Finance \\ 
   \hline
\hline
\end{longtable}


==> BullBearBalance - ArXiv/Tables/nys_list.txt <==
\begin{longtable}{rlccccc}
\caption{NYSE Significant Leading Companies}\label{tb:nyse} \\
  \hline
 & Symbol & Max\_Surplus & Max\_Lag & Avg\_Surplus & Count & Sector \\ 
  \hline
1 & ABB & 52.00 &  -4 & 20.95 &   8 & Consumer Durables \\ 
  2 & ABEV & 0.71 &  -1 & 0.07 &   1 & Consumer Non-Durables \\ 
  3 & ABT & 161.83 & -10 & 29.49 &   4 & Health Care \\ 
  4 & ADM & 36.02 & -10 & 3.60 &   1 & Consumer Non-Durables \\ 
  5 & AEP & 44.91 &  -1 & 5.31 &   2 & Public Utilities \\ 
  6 & AFL & 17.21 &  -1 & 1.72 &   1 & Finance \\ 
  7 & AGN & 17.41 &  -6 & 2.11 &   2 & Health Care \\ 
  8 & ALL & 13.99 &  -1 & 2.37 &   2 & Finance \\ 
  9 & AON & 1.84 &  -1 & 0.18 &   1 & Finance \\ 
  10 & APC & 3.40 &  -5 & 0.34 &   1 & Energy \\ 
  11 & APD & 5.80 &  -1 & 0.58 &   1 & Basic Industries \\ 
  12 & AVB & 4.89 &  -4 & 1.09 &   3 & Consumer Services \\ 
  13 & BA & 13.08 &  -7 & 1.85 &   2 & Capital Goods \\ 
  14 & BAC & 8.54 &  -1 & 0.85 &   1 & Finance \\ 
  15 & BAM & 3.24 &  -8 & 0.32 &   1 & Consumer Services \\ 
  16 & BAX & 27.76 &  -1 & 2.78 &   1 & Health Care \\ 
  17 & BBD & 3.07 &  -5 & 0.31 &   1 & Finance \\ 
  18 & BBT & 12.70 &  -1 & 1.27 &   1 & Finance \\ 
  19 & BBVA & 0.90 &  -6 & 0.09 &   1 & Finance \\ 
  20 & BMO & 6.82 &  -8 & 0.83 &   2 & Finance \\ 
  21 & BNS & 20.90 &  -6 & 2.09 &   1 & Finance \\ 
  22 & BSBR & 8.60 &  -1 & 0.86 &   1 & Finance \\ 
  23 & BT & 27.21 &  -1 & 2.88 &   2 & Public Utilities \\ 
  24 & CAJ & 16.87 &  -1 & 1.69 &   1 & Miscellaneous \\ 
  25 & CAT & 139.16 &  -6 & 41.02 &   6 & Capital Goods \\ 
  26 & CHA & 45.38 &  -1 & 20.53 &   5 & Public Utilities \\ 
  27 & COP & 1.84 &  -7 & 0.18 &   1 & Energy \\ 
  28 & CRH & 11.57 &  -8 & 1.16 &   1 & Capital Goods \\ 
  29 & CS & 10.87 &  -8 & 1.24 &   2 & Finance \\ 
  30 & CUK & 2.56 &  -3 & 0.26 &   1 & Consumer Services \\ 
  31 & DAL & 9.74 & -10 & 3.21 &   4 & Transportation \\ 
  32 & DCM & 8.48 &  -6 & 0.87 &   2 & Technology \\ 
  33 & DHR & 2.81 &  -1 & 0.28 &   1 & Capital Goods \\ 
  34 & DIS & 19.97 &  -4 & 2.47 &   3 & Consumer Services \\ 
  35 & DOW & 267.29 &  -6 & 87.33 &  10 & Basic Industries \\ 
  36 & DUK & 7.83 &  -1 & 0.78 &   1 & Public Utilities \\ 
  37 & EMR & 17.66 &  -7 & 6.15 &   7 & Energy \\ 
  38 & EOG & 33.09 &  -9 & 5.21 &   3 & Energy \\ 
  39 & EPD & 16.03 &  -4 & 4.25 &   4 & Public Utilities \\ 
  40 & FMX & 37.36 &  -7 & 4.34 &   2 & Consumer Non-Durables \\ 
  41 & GGP & 17.05 & -10 & 2.10 &   2 & Consumer Services \\ 
  42 & HMC & 3.52 &  -2 & 0.35 &   1 & Capital Goods \\ 
  43 & HPE & 44.37 &  -7 & 8.20 &   3 & Technology \\ 
  44 & HPQ & 0.30 &  -1 & 0.03 &   1 & Technology \\ 
  45 & HUM & 76.89 &  -7 & 39.40 &   8 & Health Care \\ 
  46 & IBM & 26.29 & -10 & 7.16 &   4 & Technology \\ 
  47 & ING & 11.96 &  -8 & 2.73 &   3 & Finance \\ 
  48 & JNJ & 12.29 &  -1 & 1.23 &   1 & Health Care \\ 
  49 & JPM & 2.67 &  -1 & 0.27 &   1 & Finance \\ 
  50 & KEP & 48.05 &  -9 & 11.22 &   6 & Public Utilities \\ 
  51 & KO & 2.83 &  -1 & 0.28 &   1 & Consumer Non-Durables \\ 
  52 & LFC & 10.22 &  -5 & 2.19 &   4 & Finance \\ 
  53 & LYG & 11.33 &  -1 & 1.13 &   1 & Finance \\ 
  54 & MFC & 0.03 &  -1 & 0.00 &   1 & Finance \\ 
  55 & MFG & 4.11 &  -2 & 0.41 &   1 & Finance \\ 
  56 & MMC & 22.17 &  -3 & 4.05 &   4 & Finance \\ 
  57 & MMM & 5.85 &  -1 & 0.59 &   1 & Health Care \\ 
  58 & MS & 7.49 &  -1 & 0.75 &   1 & Finance \\ 
  59 & MTU & 35.42 &  -2 & 8.86 &   6 & Finance \\ 
  60 & ORAN & 28.61 & -10 & 11.02 &   7 & Public Utilities \\ 
  61 & PCG & 9.17 & -10 & 0.92 &   1 & Public Utilities \\ 
  62 & PLD & 1.27 &  -9 & 0.13 &   1 & Consumer Services \\ 
  63 & PPG & 26.29 &  -5 & 3.91 &   2 & Basic Industries \\ 
  64 & PRU & 13.98 &  -5 & 4.81 &   5 & Finance \\ 
  65 & PSA & 16.23 &  -8 & 3.22 &   4 & Consumer Services \\ 
  66 & PTR & 17.52 &  -8 & 3.13 &   2 & Energy \\ 
  67 & PUK & 37.53 &  -7 & 12.24 &   5 & Finance \\ 
  68 & RAI & 0.71 &  -1 & 0.07 &   1 & Consumer Non-Durables \\ 
  69 & RIO & 7.35 &  -9 & 0.74 &   1 & Basic Industries \\ 
  70 & RTN & 15.74 &  -1 & 1.57 &   1 & Capital Goods \\ 
  71 & SAN & 47.81 & -10 & 13.18 &   5 & Finance \\ 
  72 & SMFG & 124.01 &  -3 & 44.31 &   6 & Finance \\ 
  73 & SNY & 25.29 &  -9 & 5.69 &   4 & Health Care \\ 
  74 & SRE & 49.66 &  -6 & 20.94 &   7 & Public Utilities \\ 
  75 & T & 13.15 &  -1 & 1.31 &   1 & Public Utilities \\ 
  76 & TD & 6.17 &  -1 & 0.62 &   1 & Finance \\ 
  77 & TEF & 12.43 &  -3 & 1.51 &   2 & Public Utilities \\ 
  78 & TJX & 4.62 &  -1 & 0.46 &   1 & Consumer Services \\ 
  79 & TLK & 28.79 &  -8 & 5.21 &   2 & Public Utilities \\ 
  80 & TM & 28.68 & -10 & 4.72 &   3 & Capital Goods \\ 
  81 & TOT & 9.79 & -10 & 0.98 &   1 & Energy \\ 
  82 & TRP & 5.26 &  -1 & 0.53 &   1 & Public Utilities \\ 
  83 & TRV & 54.89 &  -5 & 7.85 &   2 & Finance \\ 
  84 & TWX & 3.11 &  -1 & 0.31 &   1 & Consumer Services \\ 
  85 & UBS & 31.27 &  -1 & 4.70 &   3 & Finance \\ 
  86 & UN & 12.38 &  -8 & 1.96 &   2 & Basic Industries \\ 
  87 & VIV & 7.40 &  -9 & 0.84 &   2 & Public Utilities \\ 
  88 & VMW & 10.31 &  -1 & 1.03 &   1 & Technology \\ 
  89 & VTR & 12.66 &  -9 & 2.66 &   3 & Consumer Services \\ 
  90 & WBK & 37.99 & -10 & 8.98 &   4 & Finance \\ 
  91 & WMT & 5.26 &  -1 & 0.53 &   1 & Consumer Services \\ 
   \hline
\hline
\end{longtable}


==> BullBearBalance - ArXiv/Tables/sent_variables.txt <==
\begin{table}[h]
    \centering
    \caption{Social Media Features}
    \label{sentvariables}
    \begin{tabular}{llp{6cm}}
    \toprule
     & \textbf{Feature} & \textbf{Description} \\ \midrule
    1 & \texttt{BULLISH\_INTENSITY} & positive sentiment polarity\\
    2 & \texttt{BEARISH\_INTENSITY} & negative sentiment polarity \\
    3 & \texttt{BULL\_MINUS\_BEAR} & the ratio of 1 to 2 \\
    4 & \texttt{BULL\_SCORED\_} \texttt{MESSAGES} & positive sentiment volume, number of messages\\
    5 & \texttt{BEAR\_SCORED\_} \texttt{MESSAGES} & negative sentiment volume, number of messages \\
    6 & \texttt{BULL\_BEAR\_MSG\_} \texttt{RATIO} & volume of bullish messages over volume of bearish messages \\
    7 & \texttt{TOTAL\_SCANNED\_} \texttt{MESSAGES} & total messages, including neutral sentiment \\
    8 & \texttt{LOG\_BULL\_RETURN} & log difference in daily volume of bullish messages \\
    9 & \texttt{LOG\_BEAR\_RETURN} & log difference in daily volume of bearish messages \\
    10 & \texttt{LOG\_BULLISHNESS} & log difference between 4 and 5 \\
    11 & \texttt{LOG\_BULL\_BEAR\_} \texttt{RATIO} & log ratio between 4 and 5 \\
    12 & \texttt{LOG\_BULL\_MINUS\_} \texttt{BEAR\_CHANGE} & log daily difference in 3 \\ 
    13 & \texttt{TOTAL\_SCANNED\_} \texttt{MESSAGES\_DIFF} & daily difference in 7 \\
    14 & \texttt{TOTAL\_SENTIMENT\_} \texttt{MESSAGES\_DIFF} & daily difference in volume for messages with non-neutral polarity \\
    15 & \texttt{PCA\_SOCIAL\_} \texttt{CHANGE} & First principal component derived from 8, 9, 10, 11, 12, 14, and 15
    \\ 
    \bottomrule
    \end{tabular}
\end{table}


==> Tables/exp_config.txt <==
\begin{table}[h]
\centering
\caption{Experimental Configuration}
\label{configuration}
\begin{tabular}{lp{6cm}}
\toprule
\textbf{Application} & \textbf{Feature set} \\ \midrule
Mutual Information & \{log true range (\textbf{29} in Table \ref{finvariables}), PCA sentiment change (\textbf{15} in Table \ref{sentvariables})\} \\ 
K-means & \{max. surplus perc., max. $MI$, position of optimal lag (1-10), market cap., log returns, bull minus bear sentiment intensity, total messages, volume of trades, log bullish intensity, number of positive lags, log true range\} \\
Radar plot & \{max. surplus perc., log true range, volume of trades, log returns, total messages, bull minus bear sentiment intensity, market cap., number of positive lags, position of optimal lag (1-10), max. $MI$\} \\ \bottomrule
\end{tabular}
\end{table}


==> Tables/fin_config.txt <==
\begin{table}[h]
    \centering
    \caption{Data Configuration}
    \label{metadata}
    \begin{tabular}{p{2cm}p{5cm}}
    \toprule
    \textbf{Dimension} & \textbf{Value} \\ \midrule
    Start date & 01-01-2012 \\
    End date & 01-01-2016 \\
    % Length & 4 years \\
    Exchanges & \{NASDAQ, NYSE\} \\
    Stocks & Top 250 by largest market capitalization.
    \\ \bottomrule
    \end{tabular}
\end{table}
